PRIMA: General and Precise Neural Network Certification via Scalable Convex Hull Approximations

Formal verification of neural networks is critical for their safe adoption in real-world applications. However, designing a precise and scalable verifier which can handle different activation functions, realistic network architectures and relevant specifications remains an open and difficult challenge. In this paper, we take a major step forward in addressing this challenge and present a new verification framework, called PRIMA. PRIMA is both (i) general: it handles any non-linear activation function, and (ii) precise: it computes precise convex abstractions involving multiple neurons via novel convex hull approximation algorithms that leverage concepts from computational geometry. The algorithms have polynomial complexity, yield fewer constraints, and minimize precision loss. We evaluate the effectiveness of PRIMA on a variety of challenging tasks from prior work. Our results show that PRIMA is significantly more precise than the state-of-the-art, verifying robustness to input perturbations for up to 20%, 30%, and 34% more images than existing work on ReLU-, Sigmoid-, and Tanh-based networks, respectively. Further, PRIMA enables, for the first time, the precise verification of a realistic neural network for autonomous driving within a few minutes.

==> reviews.txt <==
Review #329A - Score: A - Confidence X
Paper summary
The paper proposes a novel approach for neural network verification based on multi-neuron layer abstractions. Specifically, the approach divides neurons of a neural network layer into overlapping groups of a certain size (typically 3 or 4). The effects of the layer operations (affine transformation and activation function) are then computed for each group, using a newly proposed algorithm. At the heart of this algorithm there is a new polytope convex hull approximation with polynomial complexity. Finally, the results from each neuron group are combined together to obtain the final layer abstraction. This ideas are integrated into an abstraction refinement-based verifier called PRIMA. The experimental evaluation demonstrates the effectiveness of PRIMA on several challenging local robustness problems and against other state-of-the-art approaches.

Strengths
The paper combines several clever ideas into an approach that is practically effective;

The approach is general enough to also support activation functions beyond ReLUs (e.g., sigmoid, tanh).

Weaknesses
Some aspects of the approach and its implementation are not detailed (more on this below);

The experimental evaluation is limited to local robustness.

Comments for author
Line 155-157, 'our methods are applicable to arbitrary neural architectures': How? Can you elaborate more on this?

Line 194-195: \mathbb{R}^+_0 is not defined;

Section 3, group decomposition: it is not clear how you decide which activations go in which group;

Line 384-386: It would be nice to also show the tightest single-neuron approximation as a set of constraints;

Section 4, duality: It would help the reader to give the intuition for what the dual of a polytope is (i.e., vertices of one are faces of the other);

Section 5.4: The tanh/sigmoid and maxpool instantiations are not very clear to me (e.g., how do you choose c?). A more concrete example might help;

(typo) 'can by tightened' -> 'can be tightened'

Line 874-876, 'can also be applied to other specifications': How does your approach do on safety verification, e.g., of the ACAS Xu networks?

Table 2, footnote: If the code of OPTC2V has not been released, how did you get the running time results in the table? The time comparison may not be that meaningful if the tools where run on different machines;

Which \epsilon did you use for the experiments in Figure 13?

Questions for the response period
Q1: How do you decide which activations go in each group? Are there groupings that are better than other? Which grouping strategies did you use in your experiments?

Q2: Have you tried your approach on, e.g., the verification of the ACAS Xu networks? How does it do there?

Q3: Could you approximate convex hull ideas be applied beyond neural network verification?

Q4: How do you support arbitrary neural network architectures?


Review #329B - Score: C - Confidence X
Paper summary
The paper addresses verification of deep neural networks (DNNs). The paper proposes a new method, PRIMA, for polyhedral abstract interpretation of DNNs by performing precise multi-neuron approximation by developing two new techniques: partial double description method and split-bound-lift method.

For any bounded non-linear layer, PRIMA over-approximates the resulting convex hull of the input polytope in the following steps. It first abstracts the neurons by decomposing them into overlapping groups, hence the resulting convex hull of each group together over-approximates the truth. Second, for each group, PRIMA computes the octahedral approximation of the projection of input polytope on the space of that group. Third, PRIMA computes the convex hull of each output dimension separately using the proposed SBLM, and combines them by over-approximating the convex hull using the proposed PDDM. Lastly, PRIMA encodes the convex hull of each group as the over-approximation into LP or MILP.

PRIMA is evaluated with prior techniques using MNIST and CIFAR10 networks from previous research papers, as well as an autonomous vehicle dataset.

Strengths
The paper tackles an interesting problem.
The evaluation contains a comparison with multiple prior approaches.
Weaknesses
Parts of the paper came across as incremental engineering advances applying prior ideas.
The impact of different parts of the proposed approach could be empirically evaluated.
Comments for author
The paper tackles an interesting problem related to DNN certification. However, it was not clear from the description what the key insights/novelty were of the various approaches. The paper read as an interesting combination of existing ideas in terms of projection, splitting, double description, ray shooting, etc.

The evaluation compared against prior approaches. However, I think a discussion of how the various components of the proposed approaches impacted performance and precision would have been helpful. Moreover, hyperparameters related to groupings could also be discussed further.

Questions for the response period
What is the impact of PDDM and SBLLM individually on the performance and precision of PRIMA?

The paper mentions other applications of the proposed polyhedral approaches. Could you elaborate on this?

Review #329B - Score: B - Confidence Y
Paper summary
This paper proposes a new method for abstracting the behavior of a neural network using polyhedra. The proposed method improves the scalability and the precision with several ideas, including:

Neurons are separated into several groups; only the relation among those in the same group is tracked in each layer.
The split-bound-lift method (SBLM) abstracting the output of an activation function that splits a polyhedron into several regions before computing an abstraction in each region that is merged later.
The partial double description method (PDDM) to overapproximate the union of polyhedra.
The proposed method is implemented and empirically evaluated, which demonstrates its merit.

Strengths
Improvement of the polyhedra-based abstraction that is suitable for neural-network verification.
Promising experimental result.
Weaknesses
The impact of the grouping strategy of neurons on performance is not discussed.
The technical presentation is quite dense, which makes the paper hard to follow.
Comments for author
Major comments
The paper proposes a promising method for the abstraction of neural networks. The proposed method is a combination of several ideas, including SBLM and PDDM. In particular, PDDM is an interesting extension of the double-description method studied in the area of computational geometry. Considering the result is promising, I suppose this paper is a nice one to have in POPL.

One of my complaints is the lack of discussion of the impact of neuron grouping on performance. I guess how neurons are grouped impacts the precision of the abstraction; if a group correctly captures the actual interdependencies among neurons, then the abstraction becomes precise; if many interdependent neurons are placed in different groups, the abstraction may become imprecise. In the current experiment, the size of the groups is presented, but it is not clear the concrete strategy of placing neurons in each group. How did you decide the grouping in your experiments? Have you evaluated how different grouping strategy impacts (or does not impact) the performance? Running several experiments to try several different randomly generated grouping strategies should be easy, so I would like to see the result in the response.

Another question is on numerical errors. In the current algorithm, I understood that the ray-shooting procedure solves LP to discover a vertex. Have you observed a case where numerical error affects the preciseness of the abstraction?

Minor comments
L478: I would add the fact that "the dual of a polyhedon is also a polyhedron" to the list of important properties.
L511: iif -> iff
Questions for the response period
Does different neuron-grouping strategies impact the preciseness of the abstraction?
May numerical error be problematic in the proposed method?

